Variant tolerant read mapping using min-hashing

DNA read mapping is a ubiquitous task in bioinformatics, and many tools have been developed to solve the read mapping problem. However, there are two trends that are changing the landscape of readmapping: First, new sequencing technologies provide very long reads with high error rates (up to 15%). Second, many genetic variants in the population are known, so the reference genome is not considered as a single string over ACGT, but as a complex object containing these variants. Most existing read mappers do not handle these new circumstances appropriately. We introduce a new read mapper prototype called VATRAM that considers variants. It is based on Min-Hashing of q-gram sets of reference genome windows. Min-Hashing is one form of locality sensitive hashing. The variants are directly inserted into VATRAMs index which leads to a fast mapping process. Our results show that VATRAM achieves better precision and recall than state-of-the-art read mappers like BWA under certain cirumstances. VATRAM is open source and can be accessed at https://bitbucket.org/Quedenfeld/vatram-src/.

==> data/exp_comp_const_real_corr.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR385811	0.972622	0.978414	0.941307	0.954506	0.950766	0.965783	0.957076
ERR281333	0.948742	0.956228	0.928304	0.92198	0.922172	0.931304	0.900028
SRR1374471	0.955342	0.971239	0.936261	0.939649	0.939649	0.941254	nan
ERR967952	0.583802	0.597275	0.578558	0.559247	0.556103	0.564004	0.491266


==> data/exp_comp_const_real_corr_abc.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR385811	0.972622	0.978414	0.941307	0.954506	0.950766	0.965783	0.957076
ERR281333	0.948742	0.956228	0.928304	0.92198	0.922172	0.931304	0.900028
SRR1374471	0.955342	0.971239	0.936261	0.939649	0.939649	0.941254	nan


==> data/exp_comp_const_real_corr_d.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR967952	0.583802	0.597275	0.578558	0.559247	0.556103	0.564004	0.491266


==> data/exp_comp_const_real_tbase.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR385811	0.20798	0.20646	0.36094	0.31132	0.35828	0.18632	3.48585
ERR281333	0.10094	0.14349	0.37258	0.21878	0.22197	0.16032	1.34479
SRR1374471	0.00796	0.01697	0.03416	0.20124	0.20069	0.00686	nan
ERR967952	1.42459	1.808705	8.39318	2.58284	2.80453	1.19004	4.766955


==> data/exp_comp_const_real_tbase_abc.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR385811	0.20798	0.20646	0.36094	0.31132	0.35828	0.18632	3.48585
ERR281333	0.10094	0.14349	0.37258	0.21878	0.22197	0.16032	1.34479
SRR1374471	0.00796	0.01697	0.03416	0.20124	0.20069	0.00686	nan


==> data/exp_comp_const_real_tbase_d.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR967952	1.42459	1.808705	8.39318	2.58284	2.80453	1.19004	4.766955


==> data/exp_comp_const_real_wrong.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR385811	0.017744	0.017901	0.025233	0.029278	0.031252	0.015541	0.014013
ERR281333	0.015324	0.014182	0.018068	0.0111	0.011168	0.012222	0.00746
SRR1374471	0.00996077	0.000662353	0.0261629	0.000254751	0.000254751	0.000229276	nan
ERR967952	0.015717	0.013778	0.02033	0.009409	0.012363	0.012367	0.013718


==> data/exp_comp_const_syn_corr.dat <==
rlng	bwa002	bwaedit002	bwasw002	vatram002	vatramnovar002	bowtie2002	mrsfast002	bwa004	bwaedit004	bwasw004	vatram004	vatramnovar004	bowtie2004	mrsfast004	bwa008	bwaedit008	bwasw008	vatram008	vatramnovar008	bowtie2008	mrsfast008
100	0.97263	0.974633	0.954331	0.948642	0.946861	0.95947	0.897153	0.960197	0.968022	0.892203	0.913171	0.914236	0.915986	0.801895	0.884357	0.921423	0.662257	0.762211	0.752609	0.708338	0.451054
150	0.982006	0.983834	0.972742	0.972847	0.972794	0.973801	0.867724	0.973576	0.981406	0.942785	0.958684	0.960181	0.952174	0.750553	0.927701	0.966031	0.796748	0.877829	0.872461	0.810214	0.377526
200	0.98595	0.98772	0.978018	0.981114	0.981422	0.9808	0.835106	0.978832	0.98668	0.956188	0.975374	0.973966	0.969546	0.697452	0.94016	0.979246	0.85436	0.924758	0.926846	0.87407	0.314024
300	0.989113	0.990919	0.981835	0.98803	0.988012	0.987466	0.769618	0.982702	0.990802	0.964018	0.986035	0.985972	0.982405	0.590734	0.948184	0.987559	0.894649	0.96412	0.964132	0.935032	0.220797
400	0.991408	0.993156	0.984544	0.990836	0.990932	0.99066	0.708712	0.984444	0.992304	0.966848	0.989296	0.98928	0.987144	0.498658	0.951392	0.990692	0.906616	0.979804	0.978744	0.95974	0.15592
500	0.99249	0.994215	0.98572	0.991845	0.9921	0.99211	nan	0.985965	0.993625	0.96891	0.99109	0.990965	0.989965	nan	0.952035	0.99239	0.909555	0.98389	0.984995	0.973515	nan


==> data/exp_comp_const_syn_mem.dat <==
rlng	bwa002	bwaedit002	bwasw002	vatram002	vatramnovar002	bowtie2002	mrsfast002	bwa004	bwaedit004	bwasw004	vatram004	vatramnovar004	bowtie2004	mrsfast004	bwa008	bwaedit008	bwasw008	vatram008	vatramnovar008	bowtie2008	mrsfast008
100	6.38725	6.38725	6.33606	13.7935	13.3161	3.76342	6.2373	6.88943	6.88959	6.33606	13.5111	13.3627	3.76341	6.74064	7.38897	7.38912	5.90908	13.4597	13.2326	3.76341	6.74599
150	5.86555	5.86539	5.87942	13.1012	13.2179	3.76537	6.10775	6.36617	6.36617	5.8793	13.1606	13.1123	3.76537	6.11079	6.86868	6.86852	5.8793	13.2307	13.1899	3.76537	6.11596
200	5.84287	5.84287	5.84986	13.5048	13.3661	3.76537	6.03882	5.84287	5.84287	5.84986	13.5006	13.4165	3.76537	6.04179	6.34443	6.34443	5.84986	13.496	13.4194	3.76536	6.04668
300	5.82799	5.82799	5.83199	13.3108	13.1657	3.76928	5.95555	5.82799	5.82799	5.83199	13.314	13.1677	3.76927	5.95844	6.3294	6.32924	5.83199	13.2482	13.1623	3.76927	5.96323
400	5.80882	5.80882	5.81133	14.0632	13.8611	3.77708	5.91472	5.80897	5.80897	5.81133	14.0483	13.8429	3.77708	5.91743	5.81022	5.81022	5.81133	14.0728	13.8309	3.77708	5.92218
500	5.80431	5.80431	5.80596	13.7592	13.5959	3.85527	nan	5.80462	5.80462	5.80596	13.7891	13.6034	3.85527	nan	5.80493	5.80478	5.80596	13.831	13.5965	3.85527	nan


==> data/exp_comp_const_syn_tbase.dat <==
rlng	bwa002	bwaedit002	bwasw002	vatram002	vatramnovar002	bowtie2002	mrsfast002	bwa004	bwaedit004	bwasw004	vatram004	vatramnovar004	bowtie2004	mrsfast004	bwa008	bwaedit008	bwasw008	vatram008	vatramnovar008	bowtie2008	mrsfast008
100	0.4231	0.49649	0.86275	0.49493	0.52291	0.54944	4.7997	0.62421	0.78934	0.76265	0.88304	0.89193	0.51238	4.12748	0.79591	1.14291	0.59635	1.78434	1.90271	0.38978	3.01809
150	0.43893	0.54171	1.12141	0.63556	0.67318	0.5645	4.46189	0.70883	0.9255	0.94908	1.20259	1.35627	0.61636	3.84474	0.99602	1.5821	0.73065	2.55128	2.64073	0.3966	2.4079
200	0.4722	0.59479	1.28317	0.83517	0.80656	0.58381	4.59825	0.72941	1.00333	1.12375	1.31329	1.32912	0.53619	3.90253	1.03394	1.84775	0.85813	3.2265	3.16715	0.4093	2.6463
300	0.50702	0.67001	1.49129	1.04462	1.04015	0.66653	4.99599	0.77933	1.12165	1.25444	1.56612	1.58115	0.61545	4.1958	1.08944	2.08384	1.01568	4.01012	3.97204	0.49396	2.89636
400	0.52534	0.63622	1.50233	1.24234	1.26167	1.06111	4.58037	0.79744	1.12856	1.23764	1.85996	1.84124	1.02872	3.80662	1.07598	2.08486	0.9782	4.36325	4.54026	0.92225	2.64218
500	0.55784	0.74268	1.6555	1.48826	1.50261	5.29686	nan	0.82351	1.23412	1.29713	2.07392	2.06296	5.21338	nan	1.07639	2.23157	0.98659	5.05681	4.91731	4.68473	nan


==> data/exp_comp_const_syn_wrong.dat <==
rlng	bwa002	bwaedit002	bwasw002	vatram002	vatramnovar002	bowtie2002	mrsfast002	bwa004	bwaedit004	bwasw004	vatram004	vatramnovar004	bowtie2004	mrsfast004	bwa008	bwaedit008	bwasw008	vatram008	vatramnovar008	bowtie2008	mrsfast008
100	0.027336	0.025345	0.038621	0.032138	0.032274	0.03197	0.023443	0.038883	0.03133	0.066839	0.045242	0.044814	0.038564	0.02265	0.090383	0.060016	0.122861	0.090536	0.092524	0.035145	0.014484
150	0.017994	0.0161655	0.0266595	0.0193575	0.019275	0.0213825	0.0153195	0.026409	0.0185865	0.0512701	0.0254625	0.024915	0.0258195	0.0142605	0.0691351	0.0318765	0.123434	0.0552451	0.0565636	0.024495	0.00751351
200	0.01405	0.01228	0.021948	0.014918	0.014658	0.016586	0.011548	0.021168	0.01332	0.042932	0.017866	0.018308	0.019418	0.010004	0.059442	0.020528	0.116078	0.037646	0.037516	0.020312	0.00459
300	0.010887	0.00908101	0.018165	0.010476	0.010632	0.011835	0.00871201	0.017298	0.00919801	0.035934	0.012153	0.012129	0.01425	0.00662701	0.0518071	0.012432	0.100422	0.021282	0.021354	0.016059	0.00210903
400	0.008592	0.006844	0.015456	0.008096	0.008008	0.009204	0.006744	0.015556	0.007696	0.033152	0.009772	0.009736	0.011708	0.00507602	0.048608	0.009308	0.092452	0.014956	0.01534	0.013312	0.00114018
500	0.00751	0.005785	0.01428	0.00718	0.00699	0.00779	nan	0.014035	0.006375	0.03109	0.007905	0.008065	0.009605	nan	0.047965	0.00761	0.090215	0.013665	0.01285	0.011555	nan


==> data/exp_comp_long_real_corr_abc.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
DRR003760	0.923249	0.9418	0.875961	0.900834	0.866956	0.884701
SRR003174	0.954271	0.964247	0.926034	0.967164	0.966753	0.950981


==> data/exp_comp_long_real_corr_d.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
SRX533609	0.589491	0.86271	0.345893	0.743734	0.741664	0.0278791


==> data/exp_comp_long_real_tbase_abc.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
DRR003760	0.11303	0.20293	0.20125	1.10146	1.03469	0.08157
SRR003174	1.93956	2.96896	8.09279	6.55679	6.28908	11.0369


==> data/exp_comp_long_real_tbase_d.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
SRX533609	1.24906	7.63963	1.00004	29.2227	30.64342	38.2595


==> data/exp_comp_long_real_wrong_abc.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
DRR003760	0.0559685	0.0455377	0.0686997	0.0297391	0.0365324	0.0322558
SRR003174	0.0397091	0.0334576	0.0525795	0.0294984	0.0299352	0.0255274


==> data/exp_comp_long_real_wrong_d.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2
SRX533609	0.343788	0.129667	0.287395	0.0636718	0.0634722	0.00108903


==> data/exp_comp_pe_real_corr_b.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR259389	0.980466	0.990817	0.966438	0.906905	0.906812	0.958166	nan


==> data/exp_comp_pe_real_corr_c.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR967952	0.616478	0.782609	0.574465	0.547697	0.545577	0.561577	nan


==> data/exp_comp_pe_real_tbase_b.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR259389	0.11237	0.17312	0.51506	0.32161	0.34291	0.2623	nan


==> data/exp_comp_pe_real_tbase_c.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR967952	3.63248	4.906895	16.23739	4.23667	4.20974	3.86165	nan


==> data/exp_comp_pe_real_wrong_b.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR259389	0.0053679	0.00160256	0.0120239	0.000171498	0.00014101	0.000727916	nan


==> data/exp_comp_pe_real_wrong_c.dat <==
set	bwa	bwaedit	bwasw	vatram	vatramnovar	bowtie2	mrsfast
ERR967952	0.02404	0.0237495	0.020952	0.008947	0.0108225	0.0216265	nan

